Analysis of the hospital claims data from Germany (years 2013-2018) and derivation of transfer matrices

Antibiotic resistant bacteria are a serious threat to public health system. In order to be able to model the spread of this pathogens within healthcare system network, it is necessary to obtain information on patient movements and the structure of the network. To accomplish that we need informations about patient population and their exchange within the network. In this paper, we analysed hospitalisation records which were provided for the EMerGE-Net project to the Martin Luther University Halle-Wittenberg. We studied and discussed properties of the data with respect to German states. Moreover, we investigated the patterns of patients movements between different states. Then, we took a closer look at resulting hospital network structure, which can be further used to numerically model spread of pathogens.

==> tabels/overlap_bin_icd_stat.csv <==
0000	0000v	0001	0001v	0010	0010v	0011	0011v	0100	0100v	0101	0101v	0110	0110v	0111	0111v	1000	1000v	1001	1001v	1010	1010v	1011	1011v	1100	1100v	1101	1101v	1110	1110v	1111	1111v
['09,  09']	29116	['09,  09']	202	['09,  09']	5573	['09,  09']	90	['09,  09']	18168	['09,  09']	94	['09,  09']	3789	['09,  09']	44	['05,  05']	7433	['05,  05']	111	['05,  05']	475	['15,  21']	62	['05,  05']	12622	['05,  05']	167	['05,  05']	169	['19,  19']	19
['05,  05']	10512	['05,  05']	186	['05,  05']	1614	['05,  05']	51	['19,  19']	9808	['05,  05']	61	['19,  19']	1124	['05,  05']	26	['05,  19']	2843	['05,  19']	57	['15,  15']	364	['14,  21']	61	['02,  02']	5362	['02,  02']	106	['02,  02']	30	['05,  05']	14
['02,  02']	9651	['05,  19']	143	['19,  19']	1382	['05,  19']	34	['02,  02']	5009	['19,  19']	29	['16,  16']	664	['19,  19']	7	['02,  02']	2816	['09,  09']	43	['05,  19']	339	['15,  16']	20	['09,  09']	454	['09,  09']	48	['15,  15']	12	['15,  15']	13
['19,  19']	8772	['05,  18']	62	['15,  15']	1177	['05,  18']	20	['05,  05']	4530	['02,  02']	23	['05,  05']	376	['18,  18']	6	['05,  18']	1674	['02,  02']	43	['14,  21']	277	['05,  19']	11	['19,  19']	401	['11,  11']	32	['09,  09']	11	['13,  13']	12
['05,  19']	6848	['02,  02']	52	['16,  16']	1131	['09,  18']	18	['13,  13']	2288	['15,  15']	9	['15,  15']	372	['15,  15']	5	['05,  09']	1505	['05,  09']	34	['05,  18']	161	['05,  05']	9	['06,  06']	323	['19,  19']	30	['19,  19']	7	['21,  21']	7
['10,  10']	5364	['05,  09']	44	['14,  14']	846	['19,  19']	8	['11,  11']	2044	['13,  13']	9	['14,  14']	336	['10,  10']	5	['05,  06']	1411	['15,  21']	32	['05,  06']	67	['21,  21']	7	['13,  13']	190	['13,  13']	21	['06,  06']	7	['02,  02']	7
['13,  13']	4525	['09,  18']	42	['05,  19']	695	['06,  18']	7	['10,  10']	1702	['18,  18']	8	['11,  11']	319	['13,  13']	2	['05,  11']	1180	['05,  18']	32	['04,  05']	67	['15,  15']	3	['15,  15']	157	['14,  14']	16	['13,  13']	5	['03,  03']	3
['11,  11']	4228	['19,  19']	31	['11,  11']	649	['09,  19']	6	['06,  06']	1620	['14,  14']	8	['18,  18']	198	['11,  11']	2	['01,  02']	851	['02,  11']	20	['05,  09']	56	['05,  18']	3	['11,  11']	128	['10,  10']	16	['14,  14']	4	['18,  18']	2
['05,  18']	3987	['05,  06']	31	['10,  10']	494	['18,  19']	5	['14,  14']	1527	['11,  11']	7	['06,  06']	168	['06,  06']	2	['04,  05']	782	['19,  19']	19	['05,  11']	34	['02,  21']	3	['18,  18']	122	['06,  06']	14	['12,  12']	4	['14,  14']	2
['09,  19']	3631	['10,  10']	29	['09,  19']	459	['14,  14']	5	['16,  16']	1363	['06,  06']	7	['10,  10']	163	['02,  02']	2	['05,  10']	770	['11,  11']	16	['05,  10']	23	['17,  21']	2	['14,  14']	88	['18,  18']	8	['11,  11']	3	['11,  11']	2


==> tabels/transfer_stat_sorted.tsv <==
Land	Number of all transfers	direct transfers	indirect transfers	auto-transfers	different destination
North Rhine-Westphalia	  1413400	    86756	  1326644	   730191	   596453
Bavaria	   601405	    34905	   566500	   320610	   245890
Baden-Württemberg	   490775	    28490	   462285	   291100	   171185
Lower Saxony	   410673	    24460	   386213	   234839	   151374
Hesse	   393420	    24429	   368991	   210140	   158851
Rhineland-Palatinate	   214485	    10127	   204358	   128368	    75990
Saxony	   122085	     5774	   116311	    73275	    43036
Berlin	   388874	    23171	   365703	   218432	   147271
Schleswig-Holstein	   183482	    10634	   172848	   113206	    59642
Brandenburg	    96608	     4820	    91788	    66213	    25575
Saxony-Anhalt	    80320	     3336	    76984	    50180	    26804
Thuringia	    80791	     2920	    77871	    56871	    21000
Hamburg	   239091	    13215	   225876	   133581	    92295
Mecklenburg-Vorpommern	    86414	     3515	    82899	    58351	    24548
Saarland	    57003	     3743	    53260	    30451	    22809
Bremen	    54608	     2716	    51892	    35761	    16131

